Simple Modulo can Significantly Outperform Deep Learning-based Deepcode

Deepcode (H.Kim et al.2018) is a recently suggested Deep Learning-based scheme for communication over the AWGN channel with noisy feedback, claimed to be superior to all previous schemes in the literature. Deepcode's use of nonlinear coding (via Deep Learning) has been inspired by known shortcomings (Y.-H. Kim et al 2007) of linear feedback schemes. In 2014, we presented a nonlinear feedback coding scheme based on a combination of the classical SK scheme and modulo-arithmetic, using a small number of elementary operations without any type of neural network. This Modulo-SK scheme has been omitted from the performance comparisons made in the Deepcode paper, due to its use of common randomness (dither), and in a later version since it was incorrectly interpreted as a variable-length coding scheme. However, the dither in Modulo-SK was used only for the standard purpose of tractable performance analysis, and is not required in practice. In this short note, we show that a fully-deterministic Modulo-SK (without dithering) can outperform Deepcode. For example, to attain an error probability of 10^(-4) at rate 1/3 Modulo-SK requires 3dB less feedback SNR than Deepcode. To attain an error probability of 10^(-6) with noiseless feedback, Deepcode requires 150 rounds of communication, whereas Modulo-SK requires only 15 rounds, even if the feedback is noisy (with 27dB SNR). We further address the numerical stability issues of the original SK scheme reported in the Deepcode paper, and explain how they can be avoided. We augment this report with an online-available, fully-functional Matlab simulation for both the classical and Modulo-SK schemes. Finally, note that Modulo-SK is by no means claimed to be the best possible solution; in particular, using deep learning in conjunction with modulo-arithmetic might lead to better designs, and remains a fascinating direction for future research.

==> Modulo SK vs. Deepcode (4)/letter.txt <==
Deepcode and Modulo-SK

Dear Hyeji, Yihan, Sreeram, Sewoong, and Pramod, 

We hope this email finds you well. We wanted to draw you attention to a short technical report that we have just uploaded to arXiv, following up on your Deepcode paper: 

https://arxiv.org/abs/2008.01686

The main point of the report is to demonstrate that Modulo-SK, which is a noisy-feedback communication scheme we have suggested several years back, can outperform Deepcode, sometimes significantly. In your paper, you did not compare the performance of Deepcode to Modulo-SK, since the latter uses common randomness in the form of dither -- however, dither is not really needed for the scheme to operate (in fact, it even performs slightly better without it). Dither was only used as a tool to make the analysis tractable.

Please let us know of any comments you may have. Additionally, as we also remark in our report, this comparison leads us to believe that using deep networks that incorporate modulo-arithmetic instead of regular arithmetic, could possibly lead to better designs that can outperform Modulo-SK (and perhaps also work well at low feedback SNRs, where Modulo-SK cannot operate). If you find this direction interesting, we would love to collaborate. 

All the best,

Assaf and Ofer

==> letter.txt <==
Deepcode and Modulo-SK

Dear Hyeji, Yihan, Sreeram, Sewoong, and Pramod, 

We hope this email finds you well. We wanted to draw you attention to a short technical report that we have just uploaded to arXiv, following up on your Deepcode paper: 

https://arxiv.org/abs/2008.01686

The main point of the report is to demonstrate that Modulo-SK, which is a noisy-feedback communication scheme we have suggested several years back, can outperform Deepcode, sometimes significantly. In your paper, you did not compare the performance of Deepcode to Modulo-SK, since the latter uses common randomness in the form of dither -- however, dither is not really needed for the scheme to operate (in fact, it even performs slightly better without it). Dither was only used as a tool to make the analysis tractable.

Please let us know of any comments you may have. Additionally, as we also remark in our report, this comparison leads us to believe that using deep networks that incorporate modulo-arithmetic instead of regular arithmetic, could possibly lead to better designs that can outperform Modulo-SK (and perhaps also work well at low feedback SNRs, where Modulo-SK cannot operate). If you find this direction interesting, we would love to collaborate. 

All the best,

Assaf and Ofer
